Synthesizing Efficient Solutions for Patrolling Problems in the Internet Environment

We propose an algorithm for constructing efficient patrolling strategies in the Internet environment, where the protected targets are nodes connected to the network and the patrollers are software agents capable of detecting/preventing undesirable activities on the nodes. The algorithm is based on a novel compositional principle designed for a special class of strategies, and it can quickly construct (sub)optimal solutions even if the number of targets reaches hundreds of millions.

==> def-tb.dat <==
2000.0	1.0
4000.0	1.0
6000.0	1.0
8000.0	1.0
10000.0	2.0
12000.0	2.0
14000.0	2.0
16000.0	2.0
18000.0	3.0
20000.0	3.0
22000.0	3.0
24000.0	3.0
26000.0	4.0
28000.0	4.0
30000.0	4.0
32000.0	4.0
34000.0	5.0
36000.0	5.0
38000.0	5.0
40000.0	5.0
42000.0	6.0
44000.0	6.0
46000.0	6.0
48000.0	6.0
50000.0	6.0
52000.0	7.0
54000.0	7.0
56000.0	7.0
58000.0	7.0
60000.0	8.0
62000.0	8.0
64000.0	8.0
66000.0	8.0
68000.0	9.0
70000.0	9.0
72000.0	9.0
74000.0	9.0
76000.0	10.0
78000.0	10.0
80000.0	10.0
82000.0	10.0
84000.0	10.0
86000.0	11.0
88000.0	11.0
90000.0	11.0
92000.0	11.0
94000.0	12.0
96000.0	12.0
98000.0	12.0
100000.0	12.0
102000.0	13.0
104000.0	13.0
106000.0	13.0
108000.0	13.0
110000.0	14.0
112000.0	14.0
114000.0	14.0
116000.0	14.0
118000.0	15.0
120000.0	15.0
122000.0	15.0
124000.0	15.0
126000.0	15.0
128000.0	16.0
130000.0	16.0
132000.0	16.0
134000.0	16.0
136000.0	17.0
138000.0	17.0
140000.0	17.0
142000.0	17.0
144000.0	18.0
146000.0	18.0
148000.0	18.0
150000.0	18.0
152000.0	19.0
154000.0	19.0
156000.0	19.0
158000.0	19.0
160000.0	20.0
162000.0	20.0
164000.0	20.0
166000.0	20.0
168000.0	20.0
170000.0	21.0
172000.0	21.0
174000.0	21.0
176000.0	21.0
178000.0	22.0
180000.0	22.0
182000.0	22.0
184000.0	22.0
186000.0	23.0
188000.0	23.0
190000.0	23.0
192000.0	23.0
194000.0	24.0
196000.0	24.0
198000.0	24.0
200000.0	24.0
202000.0	25.0
204000.0	25.0
206000.0	25.0
208000.0	25.0
210000.0	25.0
212000.0	26.0
214000.0	26.0
216000.0	26.0
218000.0	26.0
220000.0	27.0
222000.0	27.0
224000.0	27.0
226000.0	27.0
228000.0	28.0
230000.0	28.0
232000.0	28.0
234000.0	28.0
236000.0	29.0
238000.0	29.0
240000.0	29.0
242000.0	29.0
244000.0	30.0
246000.0	30.0
248000.0	30.0
250000.0	30.0
252000.0	31.0
254000.0	31.0
256000.0	31.0
258000.0	31.0
260000.0	31.0
262000.0	32.0
264000.0	32.0
266000.0	32.0
268000.0	32.0
270000.0	33.0


==> def-un.dat <==
2000.0	1
4000.0	1
6000.0	1
8000.0	1
10000.0	2
12000.0	2
14000.0	2
16000.0	2
18000.0	3
20000.0	3
22000.0	3
24000.0	3
26000.0	4
28000.0	4
30000.0	4
32000.0	4
34000.0	5
36000.0	5
38000.0	5
40000.0	6
42000.0	6
44000.0	6
46000.0	6
48000.0	7
50000.0	7
52000.0	7
54000.0	7
56000.0	8
58000.0	8
60000.0	8
62000.0	9
64000.0	9
66000.0	9
68000.0	9
70000.0	10
72000.0	10
74000.0	10
76000.0	11
78000.0	11
80000.0	11
82000.0	11
84000.0	12
86000.0	12
88000.0	12
90000.0	13
92000.0	13
94000.0	13
96000.0	14
98000.0	14
100000.0	14
102000.0	15
104000.0	15
106000.0	15
108000.0	15
110000.0	16
112000.0	16
114000.0	16
116000.0	17
118000.0	17
120000.0	17
122000.0	18
124000.0	18
126000.0	19
128000.0	19
130000.0	19
132000.0	20
134000.0	20
136000.0	20
138000.0	21
140000.0	21
142000.0	21
144000.0	22
146000.0	22
148000.0	23
150000.0	23
152000.0	23
154000.0	24
156000.0	24
158000.0	24
160000.0	25
162000.0	25
164000.0	26
166000.0	26
168000.0	26
170000.0	27
172000.0	27
174000.0	28
176000.0	28
178000.0	29
180000.0	29
182000.0	29
184000.0	30
186000.0	30
188000.0	31
190000.0	31
192000.0	32
194000.0	32
196000.0	33
198000.0	33
200000.0	34
202000.0	34
204000.0	34
206000.0	35
208000.0	35
210000.0	36
212000.0	36
214000.0	37
216000.0	37
218000.0	38
220000.0	39
222000.0	39
224000.0	40
226000.0	40
228000.0	41
230000.0	41
232000.0	42
234000.0	42
236000.0	43
238000.0	44
240000.0	44
242000.0	45
244000.0	45
246000.0	46
248000.0	47
250000.0	47
252000.0	48
254000.0	48
256000.0	49
258000.0	50
260000.0	50
262000.0	51
264000.0	52
266000.0	53
268000.0	53
270000.0	54


==> def-v2.dat <==
2000.0	1.0
4000.0	1.0
6000.0	1.0
8000.0	1.0
10000.0	2.0
12000.0	2.0
14000.0	2.0
16000.0	2.0
18000.0	3.0
20000.0	3.0
22000.0	3.0
24000.0	3.0
26000.0	4.0
28000.0	4.0
30000.0	4.0
32000.0	4.0
34000.0	5.0
36000.0	5.0
38000.0	5.0
40000.0	5.0
42000.0	6.0
44000.0	6.0
46000.0	6.0
48000.0	6.0
50000.0	6.0
52000.0	7.0
54000.0	7.0
56000.0	7.0
58000.0	7.0
60000.0	8.0
62000.0	8.0
64000.0	8.0
66000.0	8.0
68000.0	9.0
70000.0	9.0
72000.0	9.0
74000.0	9.0
76000.0	10.0
78000.0	10.0
80000.0	10.0
82000.0	10.0
84000.0	11.0
86000.0	11.0
88000.0	11.0
90000.0	11.0
92000.0	11.0
94000.0	12.0
96000.0	12.0
98000.0	12.0
100000.0	12.0
102000.0	13.0
104000.0	13.0
106000.0	13.0
108000.0	13.0
110000.0	14.0
112000.0	14.0
114000.0	14.0
116000.0	14.0
118000.0	15.0
120000.0	15.0
122000.0	15.0
124000.0	15.0
126000.0	16.0
128000.0	16.0
130000.0	16.0
132000.0	16.0
134000.0	16.0
136000.0	17.0
138000.0	17.0
140000.0	17.0
142000.0	17.0
144000.0	18.0
146000.0	18.0
148000.0	18.0
150000.0	18.0
152000.0	19.0
154000.0	19.0
156000.0	19.0
158000.0	19.0
160000.0	20.0
162000.0	20.0
164000.0	20.0
166000.0	20.0
168000.0	21.0
170000.0	21.0
172000.0	21.0
174000.0	21.0
176000.0	21.0
178000.0	22.0
180000.0	22.0
182000.0	22.0
184000.0	22.0
186000.0	23.0
188000.0	23.0
190000.0	23.0
192000.0	23.0
194000.0	24.0
196000.0	24.0
198000.0	24.0
200000.0	24.0
202000.0	25.0
204000.0	25.0
206000.0	25.0
208000.0	25.0
210000.0	26.0
212000.0	26.0
214000.0	26.0
216000.0	26.0
218000.0	27.0
220000.0	27.0
222000.0	27.0
224000.0	27.0
226000.0	27.0
228000.0	28.0
230000.0	28.0
232000.0	28.0
234000.0	28.0
236000.0	29.0
238000.0	29.0
240000.0	29.0
242000.0	29.0
244000.0	30.0
246000.0	30.0
248000.0	30.0
250000.0	30.0
252000.0	31.0
254000.0	31.0
256000.0	31.0
258000.0	31.0
260000.0	32.0
262000.0	32.0
264000.0	32.0
266000.0	32.0
268000.0	33.0
270000.0	33.0


==> pr-tb.dat <==
1.0	311528.0178927643
1.01	311410.37667812
1.02	311295.0421539588
1.03	311181.9471351212
1.04	311071.02702049207
1.05	310962.219669951
1.06	310855.46528828813
1.07	310750.7063156283
1.08	310647.88732394367
1.09	310546.9549192624
1.1	310447.8576492117
1.11	310350.5459155583
1.12	310254.97189143446
1.13	310161.0909795247
1.1400000000000001	310068.8540549827
1.15	309978.22398802824
1.16	309889.15528083674
1.17	309801.6091158326
1.18	309715.5456196845
1.19	309630.9297339198
1.2	309547.72411291784
1.21	309465.89379143657
1.22	309385.40495063533
1.23	309306.22487147315
1.24	309228.32189036196
1.25	309151.66535694856
1.26	309076.22559390677
1.27	309001.97385862947
1.28	308928.8823067158
1.29	308856.9239571575
1.3	308786.07265913073
1.31	308716.30306031054
1.32	308647.59057662403
1.33	308579.91136336885
1.34	308513.2422876249
1.35	308447.560901892
1.3599999999999999	308382.846147152
1.37	308319.0746874657
1.38	308256.228382618
1.3900000000000001	308194.28591805877
1.4	308133.2285558847
1.41	308073.03725558537
1.42	308013.693720079
1.43	307955.18016409024
1.44	307897.47929637914
1.45	307840.57430270535
1.46	307784.4488294929
1.47	307729.08696816093
1.48	307674.4732400901
1.49	307620.5925821948
1.5	307567.4303330714
1.51	307514.97221969796
1.52	307463.2043446584
1.53	307412.11317386775
1.54	307361.68552477565
1.55	307311.9085550267
1.56	307262.76975155657
1.5699999999999998	307214.2581854786
1.58	307166.35817512777
1.5899999999999999	307119.06316983287
1.6	307072.35688810976
1.6099999999999999	307026.2326306789
1.62	306980.67662052426
1.63	306935.680348451
1.6400000000000001	306891.23245702626
1.65	306847.3235040363
1.6600000000000001	306803.94357457635
1.67	306761.0831652297
1.6800000000000002	306718.73299885145
1.69	306676.88401787414
1.7	306635.52737784956
1.71	306594.65444121696
1.72	306554.2567712895
1.73	306514.3261264478
1.74	306474.8544545354
1.75	306435.8338874448
1.76	306397.25673588936
1.77	306359.1154843515
1.78	306321.4027862017
1.79	306284.11145898094
1.8	306247.23447984044
1.81	306210.76498113235
1.8199999999999998	306174.69708648726
1.83	306139.0217049854
1.8399999999999999	306103.7357556284
1.85	306068.82963480917
1.8599999999999999	306034.30001612904
1.87	306000.13899928913
1.88	305966.3417451104
1.8900000000000001	305932.90213383303
1.9	305899.81451846386
1.9100000000000001	305867.0733702713
1.92	305834.6732757057
1.9300000000000002	305802.6089334155
1.94	305770.875151355
1.95	305739.46684398234
1.96	305708.3790295421
1.97	305677.6068274311
1.98	305647.1454556445
1.99	305616.990228298
2.0	305587.13655322493
2.01	305557.58078433044
2.02	305528.3159459027
2.0300000000000002	305499.3402772711
2.04	305470.6486838222
2.05	305442.2376973978
2.06	305414.1011744034
2.0700000000000003	305386.237184255
2.08	305358.6411170888
2.09	305331.3097945027
2.1	305304.2374418183
2.1100000000000003	305277.42236016836
2.12	305250.8602509869
2.13	305224.5475512812
2.1399999999999997	305198.4815402038
2.15	305172.6564597687
2.16	305147.0712688146
2.17	305121.7218860721
2.1799999999999997	305096.60582021053
2.19	305071.7176242238
2.2	305047.0564314486
2.21	305022.61841688864
2.2199999999999998	304998.40129760234
2.23	304974.39991282404
2.24	304950.61355256
2.25	304927.0386266094
2.26	304903.67276145867
2.27	304880.51190050435
2.2800000000000002	304857.5546343341
2.29	304834.7978683051
2.3	304812.23928314983
2.31	304789.87542107893
2.3200000000000003	304767.704644323
2.33	304745.72417466354
2.34	304723.93185782095
2.35	304702.3244388255
2.3600000000000003	304680.90041668504
2.37	304659.65718798037
2.38	304638.5924738027
2.3899999999999997	304617.70468839054
2.4	304596.98966330173
2.41	304576.4471967058
2.42	304556.07450256107
2.4299999999999997	304535.8701236737
2.44	304515.8300821604
2.45	304495.95426637074
2.46	304476.24004257936
2.4699999999999998	304456.6858161272
2.48	304437.28855202376
2.49	304418.04745427944
2.5	304398.96028531704
2.51	304380.02531845577
2.52	304361.2404037962
2.5300000000000002	304342.6040986969
2.54	304324.1145361575
2.55	304305.7699897949
2.56	304287.5687602007
2.5700000000000003	304269.5091744166
2.58	304251.5895854215
2.59	304233.808371631
2.6	304216.1639364081
2.6100000000000003	304198.65470758546
2.62	304181.27913699806
2.63	304164.03570002725
2.6399999999999997	304146.92345920927
2.65	304129.9392435266
2.66	304113.0832885272
2.67	304096.353595363
2.6799999999999997	304079.74930222536
2.69	304063.267362042
2.7	304046.9080577888
2.71	304030.66948640835
2.7199999999999998	304014.5506470881
2.73	303998.5492353261
2.74	303982.6649505756
2.75	303966.896187896
2.76	303951.24179406604
2.77	303935.70022418327
2.7800000000000002	303920.27056587214
2.79	303904.95151443064
2.8	303889.7418847851
2.81	303874.64050873136
2.8200000000000003	303859.6462346355
2.83	303844.7579271409
2.84	303829.9744668823
2.85	303815.2947502044
2.8600000000000003	303800.7176888879
2.87	303786.24220988026
2.88	303771.86725503235
2.8899999999999997	303757.5922742501
2.9	303743.41475819546
2.91	303729.3351721319
2.92	303715.35202158923
2.9299999999999997	303701.4648027393
2.94	303687.67109092325
2.95	303673.97137608513
2.96	303660.3642268878
2.9699999999999998	303646.8490087103
2.98	303633.4238979402
2.99	303620.08888561826
3.0	303606.8427733785

==> pr-un.dat <==
1.0	310785.1270332657
1.01	310680.3541475596
1.02	310577.5167758561
1.03	310476.56184189394
1.04	310377.43818995997
1.05	310280.09649891726
1.06	310184.4892008037
1.07	310090.57040372107
1.08	309998.29581875284
1.09	309907.62269066786
1.1	309818.50973218295
1.11	309730.9170615743
1.12	309644.80614343943
1.13	309560.1412401537
1.1400000000000001	309476.88181976025
1.15	309394.9986790254
1.16	309314.45441301976
1.17	309235.21754281485
1.18	309157.255478595
1.19	309080.5397826495
1.2	309005.0398197623
1.21	308930.72694347665
1.22	308857.5733995007
1.23	308785.55229127675
1.24	308714.6375471315
1.25	308644.80388892256
1.26	308576.0268021032
1.27	308508.2825071311
1.28	308441.5479321503
1.29	308375.80068688217
1.3	308311.0190376622
1.31	308247.1818835656
1.32	308184.26873356587
1.33	308122.25968467456
1.34	308061.1354010147
1.35	308000.87709377974
1.3599999999999999	307941.4673631031
1.37	307882.88587433106
1.38	307825.1182584342
1.3900000000000001	307768.14594753896
1.4	307711.95353784616
1.41	307656.5248392103
1.42	307601.8443971141
1.43	307547.8971709608
1.44	307494.66852031846
1.45	307442.14419170807
1.46	307390.31030591193
1.47	307339.15334577725
1.48	307288.6601444939
1.49	307238.8178743242
1.5	307189.61403576453
1.51	307141.0364471199
1.52	307093.07323447324
1.53	307045.7128220318
1.54	306998.9439228344
1.55	306952.7555298043
1.56	306907.13690713147
1.5699999999999998	306862.0789130614
1.58	306817.5673364525
1.5899999999999999	306773.5975062079
1.6	306730.1544416976
1.6099999999999999	306687.233279882
1.62	306644.8212931747
1.63	306602.9118385804
1.6400000000000001	306561.4945752581
1.65	306520.5616529677
1.6600000000000001	306480.1043767254
1.67	306440.1145075377
1.6800000000000002	306400.5839955156
1.69	306361.50497448246
1.7	306322.8697567653
1.71	306284.6708281625
1.72	306246.9008430805
1.73	306209.552619833
1.74	306172.6191360967
1.75	306136.09352451743
1.76	306099.9690684604
1.77	306064.2391978998
1.78	306028.89748544205
1.79	305993.9376424775
1.8	305959.35351545655
1.81	305925.1390822843
1.8199999999999998	305891.2892845117
1.83	305857.7958455509
1.8399999999999999	305824.6564454303
1.85	305791.8622547212
1.8599999999999999	305759.4107052591
1.87	305727.29452329373
1.88	305695.5096647091
1.8900000000000001	305664.05065899796
1.9	305632.91252255696
1.9100000000000001	305602.09037285735
1.92	305571.57942589634
1.9300000000000002	305541.37499372545
1.94	305511.4724820524
1.95	305481.86738791503
1.96	305452.5552974235
1.97	305423.53188356967
1.98	305394.79290410056
1.99	305366.33419945405
2.0	305338.15169075434
2.01	305310.2423042778
2.02	305282.59933750285
2.0300000000000002	305255.22172139306
2.04	305228.1047544944
2.05	305201.24542500544
2.06	305174.6380239617
2.0700000000000003	305148.28106103843
2.08	305122.17034551996
2.09	305096.3031144584
2.1	305070.6739844992
2.1100000000000003	305045.28166027216
2.12	305020.12222311634
2.13	304995.1924846235
2.1399999999999997	304970.49016087875
2.15	304946.0096382941
2.16	304921.7504380499
2.17	304897.70874914026
2.1799999999999997	304873.88248446846
2.19	304850.2663108814
2.2	304826.859892466
2.21	304803.6596449971
2.2199999999999998	304780.6636604072
2.23	304757.86686461815
2.24	304735.269049852
2.25	304712.8668402911
2.26	304690.65818319155
2.27	304668.6391675038
2.2800000000000002	304646.80877713684
2.29	304625.1641358665
2.3	304603.703159297
2.31	304582.42269985273
2.3200000000000003	304561.3213034077
2.33	304540.3964510062
2.34	304519.6462030023
2.35	304499.06759153074
2.3600000000000003	304478.659281769
2.37	304458.418909183
2.38	304438.3444098173
2.3899999999999997	304418.43447694776
2.4	304398.68494262197
2.41	304379.0960125429
2.42	304359.66502986674
2.4299999999999997	304340.39079917833
2.44	304321.26932813943
2.45	304302.3008952357
2.46	304283.4829808333
2.4699999999999998	304264.8142532903
2.48	304246.29159899644
2.49	304227.91464694636
2.5	304209.68124307867
2.51	304191.5898833134
2.52	304173.63840552565
2.5300000000000002	304155.8256990476
2.54	304138.14999417646
2.55	304120.6097166983
2.56	304103.2033164202
2.5700000000000003	304085.92926671455
2.58	304068.7860640725
2.59	304051.77222766844
2.6	304034.88629893353
2.6100000000000003	304018.12684113975
2.62	304001.4924389921
2.63	303984.98169823084
2.6399999999999997	303968.59387470706
2.65	303952.3257266775
2.66	303936.1778090811
2.67	303920.1481785262
2.6799999999999997	303904.23615671386
2.69	303888.43861834845
2.7	303872.75615534955
2.71	303857.18691196555
2.7199999999999998	303841.7300752994
2.73	303826.38321565755
2.74	303811.14637199015
2.75	303796.01796583296
2.76	303780.996999591
2.77	303766.0818691361
2.7800000000000002	303751.27192058915
2.79	303736.56589297054
2.8	303721.9626964596
2.81	303707.46125641884
2.8200000000000003	303693.06051313045
2.83	303678.7594215384
2.84	303664.5569509956
2.85	303650.45208501664
2.8600000000000003	303636.4438210353
2.87	303622.5311701673
2.88	303608.7131569776
2.8899999999999997	303594.9893747722
2.9	303581.35720777675
2.91	303567.8173861142
2.92	303554.3684303944
2.9299999999999997	303541.0099742526
2.94	303527.73948287
2.95	303514.55770428065
2.96	303501.46321766527
2.9699999999999998	303488.45553128794
2.98	303475.5326752723
2.99	303462.69492518203
3.0	303449.9410780714

==> pr-v2.dat <==
1.0	311527.74613221246
1.01	311410.20750229585
1.02	311295.0421539588
1.03	311181.7185524646
1.04	311070.86136484926
1.05	310962.17962628446
1.06	310855.2100075149
1.07	310750.5434592264
1.08	310647.88732394367
1.09	310546.73885851086
1.1	310447.69817543647
1.11	310350.5092731159
1.12	310254.73116482183
1.13	310160.9337887059
1.1400000000000001	310068.8540549827
1.15	309978.01899922243
1.16	309889.00148454437
1.17	309801.57527042454
1.18	309715.3178455109
1.19	309630.7784010122
1.2	309547.72411291784
1.21	309465.6989935018
1.22	309385.25670718146
1.23	309306.193658101
1.24	309228.10572127526
1.25	309151.5192681715
1.26	309076.22559390677
1.27	309001.78817038063
1.28	308928.73916236544
1.29	308856.8949374603
1.3	308785.8669504522
1.31	308716.1619001224
1.32	308647.59057662403
1.33	308579.73395811964
1.34	308513.1039316041
1.35	308447.533808579
1.3599999999999999	308382.6498274593
1.37	308318.9381625052
1.38	308256.228332466
1.3900000000000001	308194.1160783662
1.4	308133.0947009459
1.41	308073.0118654609
1.42	308013.50612239726
1.43	307955.0480023299
1.44	307897.47929637914
1.45	307840.41140168416
1.46	307784.31921039824
1.47	307729.06309318525
1.48	307674.2935366383
1.49	307620.46453175024
1.5	307567.4303330714
1.51	307514.8157062122
1.52	307463.0787165619
1.53	307412.0906543322
1.54	307361.51306974737
1.55	307311.7843828095
1.56	307262.76975155657
1.5699999999999998	307214.1075184999
1.58	307166.23631195776
1.5899999999999999	307119.0417477582
1.6	307072.19111264625
1.6099999999999999	307026.1119486504
1.62	306980.67662052426
1.63	306935.53516127984
1.6400000000000001	306891.11414992553
1.65	306847.30330435216
1.6600000000000001	306803.78397490823
1.67	306760.966118441
1.6800000000000002	306718.73299885145
1.69	306676.74395271135
1.7	306635.4124337055
1.71	306594.6352405487
1.72	306554.10289909266
1.73	306514.21235761204
1.74	306474.8544545354
1.75	306435.6985564232
1.76	306397.14497596864
1.77	306359.0971937257
1.78	306321.2542406871
1.79	306284.00079665333
1.8	306247.23447984044
1.81	306210.6340722372
1.8199999999999998	306174.58831458876
1.83	306139.00424641377
1.8399999999999999	306103.59212406474
1.85	306068.7219198932
1.8599999999999999	306034.29991886346
1.87	306000.0122306024
1.88	305966.23586878285
1.8900000000000001	305932.8854386165
1.9	305899.6755824818
1.9100000000000001	305866.96845496865
1.92	305834.6732757057
1.9300000000000002	305802.486049337
1.94	305770.7719973057
1.95	305739.4508513251
1.96	305708.24444294424
1.97	305677.50457428134
1.98	305647.1454556445
1.99	305616.87099634606
2.0	305587.0359887375
2.01	305557.56536284357
2.02	305528.1854425623
2.0300000000000002	305499.24055827654
2.04	305470.6486838222
2.05	305442.1219099881
2.06	305414.00307588925
2.0700000000000003	305386.2224404323
2.08	305358.5144547443
2.09	305331.21241926076
2.1	305304.2374418183
2.1100000000000003	305277.30981426704
2.12	305250.76450320915
2.13	305224.53336457844
2.1399999999999997	305198.3584304167
2.15	305172.56145903654
2.16	305147.0712688146
2.17	305121.6124082121
2.1799999999999997	305096.5122285549
2.19	305071.703955819
2.2	305046.93680623354
2.21	305022.5256154975
2.2199999999999998	304998.4011781814
2.23	304974.29333935666
2.24	304950.52219051064
2.25	304927.02544148976
2.26	304903.5563249372
2.27	304880.42120105214
2.2800000000000002	304857.5546343341
2.29	304834.6940483992
2.3	304812.1499554384
2.31	304789.8626875679
2.3200000000000003	304767.5913109889
2.33	304745.6354859039
2.34	304723.9318444598
2.35	304702.2232331565
2.3600000000000003	304680.8130633251
2.37	304659.6448773351
2.38	304638.4820431789
2.3899999999999997	304617.61780601373
2.4	304596.98966330173
2.41	304576.348476309
2.42	304555.9890266845
2.4299999999999997	304535.85815422377
2.44	304515.72240847483
2.45	304495.86934748065
2.46	304476.24004257936
2.4699999999999998	304456.5894556346
2.48	304437.2048758968
2.49	304418.0359131976
2.5	304398.8552335631
2.51	304379.9421093763
2.52	304361.2404037962
2.5300000000000002	304342.5099984754
2.54	304324.0325866824
2.55	304305.758799741
2.56	304287.4662050983
2.5700000000000003	304269.4277228797
2.58	304251.5895854215
2.59	304233.7164224614
2.6	304216.0836447709
2.6100000000000003	304198.643848552
2.62	304181.1789620771
2.63	304163.95587965805
2.6399999999999997	304146.92336696567
2.65	304129.8493489336
2.66	304113.0045898766
2.67	304096.34304896597
2.6799999999999997	304079.6513528129
2.69	304063.1891096879
2.7	304046.9080577888
2.71	304030.58155628695
2.7199999999999998	304014.4734251696
2.73	303998.5389846368
2.74	303982.5692178858
2.75	303966.819443941
2.76	303951.241773627
2.77	303935.61417424784
2.7800000000000002	303920.1948730594
2.79	303904.94154382864
2.8	303889.64822806616
2.81	303874.5652168421
2.8200000000000003	303859.6462346355
2.83	303844.67367843306
2.84	303829.9001934864
2.85	303815.2850452484
2.8600000000000003	303800.6260196602
2.87	303786.16831677407
2.88	303771.86725503235
2.8899999999999997	303757.50974073197
2.9	303743.3418525411
2.91	303729.32571944565
2.92	303715.26225693256
2.9299999999999997	303701.39216770866
2.94	303687.67109092325
2.95	303673.8905121059
2.96	303660.2926400347
2.9699999999999998	303646.8397619161
2.98	303633.33596003585
2.99	303620.0176413902
3.0	303606.8427733785
